K-band transit and secondary eclipse photometry of exoplanet OGLE-TR-113b

We present high precision K-band photometry of the transit and secondary eclipse of extrasolar planet OGLE-TR-113, using the SOFI near-infrared instrument on ESO's NTT. Data were taken in 5 second exposures over two periods of 3-4 hours, using random jitter position offsets. In this way, a relative photometric precision of ~1% per frame was achieved, avoiding systematic effects that seem to become dominant at precisions exceeding this level, and resulting in an overall accuracy of 0.1% per ~10 minutes. The observations of the transit show a flat bottom light-curve indicative of a significantly lower stellar limb-darkening at near-infrared than at optical wavelengths. The observations of the secondary eclipse result in a 3 sigma detection of emission from the exoplanet at 0.17+-0.05%. However, residual systematic errors make this detection rather tentative.

==> readme.txt <==
mn_nttogle.tex    the latex file
colourcurve.ps    figure 5  
confidence.ps     figure 7
image.ps          figure 1
out_transit.ps    figure 2
RM.ps             figure 4
sec_eclipse.ps    figure 6
transit.ps        figure 3

